Coverage of the unit cube by dynamic Boolean models

Motivated by peer-to-peer telecommunication, we study a dynamic Boolean model. We define a Poisson number of random lines through the $(d-1)$-dimensional base of a $d$-dimensional unit cube and dilate them to define cylinders. Letting $\rho$ be the expected number of cylinders, the random variable of interest is the coverage radius $R_\rho$, which is the cylinder radius required to cover the $d$-dimensional unit cube. We show that $R_\rho^{d-1}$ is of the order $\log \rho / \rho$ with high probability as $\rho$ tends to infinity. We also consider alternative dynamics resulting in generalized cylinders that are generated by dilating the trajectories of stochastic processes, in particular Brownian motions. This leads to a coverage radius of the same order.

==> pictures/cylinders.tikz <==
\begin{tikzpicture}
    \tikzmath{
        \a{1}=1.1 ; \b{1}=.1;
        \a{2}=2.3 ; \b{2}=.15;
        \a{3}=-.3 ; \b{3}=.31;
        \a{4}=-3  ; \b{4}=.45;
        \a{5}=.2  ; \b{5}=.58;
        \a{6}=.9  ; \b{6}=.7;
        \a{7}=-1  ; \b{7}=.9;
        \a{8}=-.4   ; \b{8}=.97;
    }
    
    \begin{scope}[line width=20, opacity=.4, color=gray]
        \clip (-.1,-.1) rectangle (1.1,1.1);
        \foreach \i in {1,2,...,8} {
            \draw ({\a{\i}*-1+\b{\i}}, -1) -- ({\a{\i}*1.5+\b{\i}},1.5);
        }
    \end{scope}

    %\begin{scope}[line width=.5, color=black]
        \clip (-.1,-.1) rectangle (1.1,1.1);
        \foreach \i in {1,2,...,8} {
            \draw ({\a{\i}*-1+\b{\i}}, -1) -- ({\a{\i}*1.5+\b{\i}},1.5);
        }
    %\end{scope}
    
    \draw (-.1,0) -- (1.1,0);
    \draw (0,0) rectangle (1,1);
    \node[anchor=north] (a) at (0,0) {$0$};
    \node[anchor=north] (b) at (1,0) {$1$};
    
\end{tikzpicture}

==> pictures/lines_hitting_squares.tikz <==
\begin{tikzpicture}
    % draw the squares
    \draw (0,0) rectangle (1,1);
    \draw (.45, .5) rectangle (.85, .9);

    % draw the square labels
    \draw [decorate,decoration={brace,amplitude=8pt,mirror,raise=1pt}] (.85, .5) -- (.85, .9) node [black,midway,xshift=18pt] {$r_\rho$};
    \node[anchor=north] (Qb) at (.65, .6) {};
    \node[anchor=south] (Qt) at (.65, .9) {};
    \draw [decorate,decoration={brace,amplitude=8pt,mirror,raise=1pt}] (.45, .5) -- (.65, .5) node [black,midway,yshift=-18pt] {$r_\rho/2$};
    
    % draw the center line of the small square
    \draw[dotted] (.65, .5) -- (.65, .9);
    
    % draw the line at t
    \draw[dotted] (0, .5) -- (1, .5);
    \node[anchor=east] (h) at (0, .5) {$h$};
    
    % draw the lines crossing the square
    \begin{scope}[color = red]
        \draw (.32, 0) -- (.58, 1);
        \draw[xshift=.2cm] (.32, 0) -- (.58, 1);
    \end{scope}

    % label the length of the interval on the x-axis
    \draw [decorate,decoration={brace,amplitude=8pt,mirror,raise=1pt}] (.32, 0) -- (.52, 0) node [black,midway,yshift=-18pt] {$r_\rho/2$};
\end{tikzpicture}
